An Open-Source, Industrial-Strength Optimizing Compiler for Quantum Programs

Quilc is an open-source, optimizing compiler for gate-based quantum programs written in Quil or QASM, two popular quantum programming languages. The compiler was designed with attention toward NISQ-era quantum computers, specifically recognizing that each quantum gate has a non-negligible and often irrecoverable cost toward a program's successful execution. Quilc's primary goal is to make authoring quantum software a simpler exercise by making architectural details less burdensome to the author. Using Quilc allows one to write programs faster while usually not compromising---and indeed sometimes improving---their execution fidelity on a given hardware architecture. In this paper, we describe many of the principles behind Quilc's design, and demonstrate the compiler with various examples.

==> Bell-program-compilation-Aspen-4-16Q.csv <==
number_qubits user_run_time bytes_consed
1 4.2e-4 255345.6
2 0.0047001 4083998.5
3 0.0654567 5.579731e7
4 0.0971091 8.343387e7
5 0.1669125 1.4317722e8
6 0.2487924 2.1011654e8
7 0.3150034 2.6781138e8
8 0.3842212 3.2522704e8
9 0.4444636 3.8160342e8
10 0.5991493 5.1231965e8
11 0.6564301 5.6376723e8
12 0.7081265 6.073496e8
13 0.7851662 6.739127e8
14 0.8304654 7.210596e8
15 0.9111852 7.8997056e8
16 1.1119789 9.592742e8


==> Bell-program-compilation-fully-connected-nQ-chip.csv <==
number_qubits user_run_time bytes_consed
1 5.068e-4 234116.8
2 0.0052895 3923996.8
3 0.0511492 4.4412656e7
4 0.0904779 7.614455e7
5 0.1339513 1.1751688e8
6 0.1725883 1.585982e8
7 0.2186689 1.9935504e8
8 0.2658056 2.3986445e8
9 0.3075646 2.8113952e8
10 0.3560696 3.218315e8
11 0.4028662 3.6331056e8
12 0.4517531 4.0366234e8
13 0.5020141 4.457957e8
14 0.5551922 4.8663904e8
15 0.6034049 5.285537e8
16 0.6484965 5.697479e8
17 0.6727994 6.11727e8
18 0.7211856 6.532399e8
19 0.7666545 6.9573446e8
20 0.8128949 7.3699603e8


==> QFT-memory-floor-32Q.csv <==
number_qubits megabytes_required
2 107
3 107
4 111
5 111
6 111
7 111
8 111
9 111
10 111
11 111
12 113
13 113
14 113
15 113
16 115
17 115
18 115
19 117
20 117
21 117
22 119
23 119
24 121
25 121
26 121
27 121
28 125
29 125
30 125
31 127
32 131

==> QFT-memory-floor-fully-connected.csv <==
number_qubits megabytes_required
2 111
3 111
4 111
5 111
6 111
7 111
8 111
9 111
10 111
11 111
12 111
13 111
14 111
15 111
16 111
17 113
18 111
19 113
20 113
21 115
22 115
23 113
24 115
25 115
26 115
27 115
28 117
29 117
30 119
31 119
32 119

==> QFT-program-compilation-Aspen-4-16Q.csv <==
number_qubits user_run_time bytes_consed
1 3.854e-4 258633.6
2 0.0044974 3503585.5
3 0.1117302 9.127372e7
4 0.4047108 3.4008992e8
5 0.6520044 5.648489e8
6 0.9066122 7.7395565e8
7 1.5656021 1.3311067e9
8 2.1401057 1.8138437e9
9 2.1974542 1.8770284e9
10 2.5251205 2.1544543e9
11 3.0333471 2.5979814e9
12 3.6529388 3.1593905e9
13 4.6017246 3.9175242e9
14 4.946174 4.2485985e9
15 5.738902 4.962637e9
16 6.227983 5.411275e9


==> QFT-program-compilation-fully-connected-nQ-chip.csv <==
number_qubits user_run_time bytes_consed
1 6.35e-4 159864.0
2 0.0031861 3350718.5
3 0.0510621 4.7312804e7
4 0.128722 1.2433914e8
5 0.1838465 1.7536586e8
6 0.2998695 2.8799616e8
7 0.4358053 4.138718e8
8 0.5710456 5.408915e8
9 0.7126567 6.7446355e8
10 0.8387331 7.6410323e8
11 1.0513984 9.402205e8
12 1.2363518 1.1521288e9
13 1.5059173 1.3732355e9
14 1.5748537 1.4494927e9
15 1.8379726 1.6829741e9
16 2.2281275 1.9872394e9
17 2.5833552 2.3056118e9
18 2.6846344 2.3743782e9
19 3.0738828 2.6735222e9
20 3.5931566 3.0807265e9


==> qaoa-commuting.csv <==
number_qubits wall_time_secs
3 1.3373333
4 1.36
5 1.7813333
6 2.775
7 3.883
8 3.601
9 4.734667
10 4.824333
11 6.484
12 6.5226665
13 8.256333
14 11.053
15 13.538667
16 15.457334
17 19.25
18 22.747
19 25.565332
20 26.686333
21 29.552
22 31.759333
23 36.199665
24 41.215
25 47.501
26 53.737335
27 65.06367
28 68.547
29 71.344
30 69.17
31 70.50267
32 73.38167
33 74.43733
34 69.465
35 77.11833
36 79.59333
37 85.246
38 87.65033
39 100.171
40 109.00567
41 106.49333
42 109.23067
43 119.55867
44 108.528336
45 127.38167
46 115.78433
47 123.261665
48 136.467
49 120.71567
50 149.70734
51 170.50467
52 188.822
53 172.30066
54 200.16933
55 211.71767
56 197.838
57 203.597
58 219.48367
59 234.24333
60 239.62267
61 243.63133
62 251.869
63 310.412
64 317.25333
65 288.629
66 308.84134
67 294.26834
68 297.73334
69 314.788
70 312.63968
71 294.542
72 326.71133
73 360.36633
74 376.178

==> qaoa-noncommuting.csv <==
number_qubits wall_time_secs
3 1.072
4 1.2356666
5 1.7986667
6 2.2333333
7 2.9013333
8 2.0156667
9 2.9693334
10 3.9896667
11 4.3813334
12 3.6783333
13 6.2626667
14 7.623
15 6.581333
16 7.2456665
17 10.374666
18 11.808
19 9.906333
20 9.856667
21 15.547
22 15.114667
23 15.985333
24 16.022667
25 14.568334
26 19.588
27 23.411667
28 28.346666
29 24.003334
30 18.890333
31 25.02
32 26.502666
33 27.458334
34 39.441666
35 31.563334
36 49.843666
37 33.733665
38 38.923668
39 40.314335
40 36.82733
41 45.763332
42 60.39
43 45.483
44 55.173332
45 43.715332
46 62.932
47 60.90867
48 58.19
49 46.127335
50 63.152332
51 60.170666
52 58.499332
53 54.357
54 67.09167
55 57.810665
56 65.47633
57 65.72366
58 79.23766
59 70.52333
60 59.626667
61 59.3
62 74.632
63 62.233665
64 75.64267
65 60.15
66 61.217667
67 79.379
68 56.664
69 71.31167
70 73.704
71 69.414
72 82.72933
73 84.23333
74 87.24934
75 91.43767
76 85.139336
77 102.253334
78 113.182
79 111.884
80 90.094
81 107.206665
82 89.332664
83 98.708
84 101.40466
85 111.358
86 117.898
87 119.17367
88 105.165665
89 121.5
90 133.454
91 102.43266
92 108.30133
93 112.54733
94 124.38067
95 121.36
96 126.488335
97 128.97267
98 112.694336
99 120.529335
100 135.14133
101 134.94133
102 153.31767
103 139.57434
104 156.59467
105 143.01567
106 124.958
107 134.41566
108 118.10167
109 133.01067
110 142.508
111 147.52766
112 133.51633
113 147.13467
114 126.08767
115 155.57533
116 152.957
117 139.518
118 148.76633
119 175.879
120 195.103
121 176.992
122 176.367
123 139.625
124 170.419
125 155.16133
126 155.18033
127 171.991
